Higher-Order Quantum Objects are Strong Profunctors

We explore the sense in which the existing constructions for higher-order maps on quantum theory based on causality constraints and compositionality constraints respectively, coincide. More precisely, we construct a functor F : Caus(C) -> StProf(C1) from higher-order causal categories to the category of strong profunctors over first-order causal processes that is lax-lax duoidal, full, faithful, and strongly closed whenever C is additive. When C = CP this embedding is furthermore strong on the sequencer for duoidal categories, expressing the possibility to interpret one-way signalling (but not general non-signalling) constraints in terms of the coend calculus for profunctors. We conclude that insofar as compositional constraints can be used to express causality constraints, the profunctorial approach generalises higher-order quantum theory to a construction over general symmetric monoidal categories.

==> figs/cup_5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (0.25, -0.5) {};
		\node [style=none] (130) at (-0.5, 0.25) {$\alpha_A$};
		\node [style=box] (132) at (0.25, 0.5) {$f$};
		\node [style=none] (133) at (0.25, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132) to (129.center);
		\draw (133.center) to (132);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/cup_6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (0.25, -0.5) {};
		\node [style=none] (130) at (-0.5, 0.25) {$\alpha_A$};
		\node [style=box] (132) at (0.25, 0.5) {$g$};
		\node [style=none] (133) at (0.25, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132) to (129.center);
		\draw (133.center) to (132);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/cup_7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (0, -1) {};
		\node [style=box] (132) at (0, 0) {$f$};
		\node [style=none] (133) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132) to (129.center);
		\draw (133.center) to (132);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/cup_8.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (0, -1) {};
		\node [style=box] (132) at (0, 0) {$g$};
		\node [style=none] (133) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132) to (129.center);
		\draw (133.center) to (132);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/flat.tikz <==
\begin{tikzpicture}[scale=0.6, {every node/.style}={scale=0.8}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=smallbackdiscard] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/ground.tikz <==
\begin{tikzpicture}[scale=0.6, {every node/.style}={scale=0.8}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=smalldiscarding] (1) at (0, 0.225) {};
		\node [style=none] (22) at (0, -0.25) {};
		\node [style=none] (23) at (0.15, -0.35) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/ground_no.tikz <==
\begin{tikzpicture}[scale=0.6, {every node/.style}={scale=0.8}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=smalldiscarding] (1) at (0, 0.175) {};
		\node [style=none] (22) at (0, -0.3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/ground_state_i.tikz <==
\begin{tikzpicture}[scale=0.6, {every node/.style}={scale=0.8}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=smallbackdiscard] (1) at (0, -0.35) {};
		\node [style=none] (22) at (0, 0.125) {};
		\node [style=none] (23) at (0.4, -0.025) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figs/iextension_less_2.tikz <==
\begin{tikzpicture}[scale=0.6, {every node/.style}={scale=0.8}]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=smalldiscarding] (3) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

